Query Answering via Decentralized Search

Expert networks are formed by a group of expert-professionals with different specialties to collaboratively resolve specific queries posted to the network. In such networks, when a query reaches an expert who does not have sufficient expertise, this query needs to be routed to other experts for further processing until it is completely solved; therefore, query answering efficiency is sensitive to the underlying query routing mechanism being used. Among all possible query routing mechanisms, decentralized search, operating purely on each expert's local information without any knowledge of network global structure, represents the most basic and scalable routing mechanism, which is applicable to any network scenarios even in dynamic networks. However, there is still a lack of fundamental understanding of the efficiency of decentralized search in expert networks. In this regard, we investigate decentralized search by quantifying its performance under a variety of network settings. Our key findings reveal the existence of network conditions, under which decentralized search can achieve significantly short query routing paths (i.e., between $O(\log n)$ and $O(\log^2 n)$ hops, $n$: total number of experts in the network). Based on such theoretical foundation, we further study how the unique properties of decentralized search in expert networks is related to the anecdotal small-world phenomenon. In addition, we demonstrate that decentralized search is robust against estimation errors introduced by misinterpreting the required expertise levels. To the best of our knowledge, this is the first work studying fundamental behaviors of decentralized search in expert networks. The developed performance bounds, confirmed by real datasets, are able to assist in predicting network performance and designing complex expert networks.

==> acmcopyright.sty.txt <==
%%
%% This is file `acmcopyright.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% acmcopyright.dtx  (with options: `style')
%% 
%% IMPORTANT NOTICE:
%% 
%% For the copyright see the source file.
%% 
%% Any modified versions of this file must be renamed
%% with new filenames distinct from acmcopyright.sty.
%% 
%% For distribution of the original source see the terms
%% for copying and modification in the file acmcopyright.dtx.
%% 
%% This generated file may be distributed as long as the
%% original source files, as listed above, are part of the
%% same distribution. (The sources need not necessarily be
%% in the same archive or directory.)
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{acmcopyright}
[2014/06/29 v1.2 Copyright statemens for ACM classes]
\newif\if@printcopyright
\@printcopyrighttrue
\newif\if@printpermission
\@printpermissiontrue
\newif\if@acmowned
\@acmownedtrue
\RequirePackage{xkeyval}
\define@choicekey*{ACM@}{acmcopyrightmode}[%
  \acm@copyrightinput\acm@copyrightmode]{none,acmcopyright,acmlicensed,%
  rightsretained,usgov,usgovmixed,cagov,cagovmixed,%
  licensedusgovmixed,licensedcagovmixed,othergov,licensedothergov}{%
  \@printpermissiontrue
  \@printcopyrighttrue
  \@acmownedtrue
  \ifnum\acm@copyrightmode=0\relax % none
   \@printpermissionfalse
   \@printcopyrightfalse
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=2\relax % acmlicensed
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=3\relax % rightsretained
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=4\relax % usgov
   \@printpermissiontrue
   \@printcopyrightfalse
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=6\relax % cagov
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=8\relax % licensedusgovmixed
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=9\relax % licensedcagovmixed
   \@acmownedfalse
  \fi
  \ifnum\acm@copyrightmode=10\relax % othergov
   \@acmownedtrue
  \fi
  \ifnum\acm@copyrightmode=11\relax % licensedothergov
   \@acmownedfalse
   \@printcopyrightfalse
  \fi}
\def\setcopyright#1{\setkeys{ACM@}{acmcopyrightmode=#1}}
\setcopyright{acmcopyright}
\def\@copyrightowner{%
  \ifcase\acm@copyrightmode\relax % none
  \or % acmcopyright
  ACM.
  \or % acmlicensed
  Copyright held by the owner/author(s). Publication rights licensed to
  ACM.
  \or % rightsretained
  Copyright held by the owner/author(s).
  \or % usgov
  \or % usgovmixed
  ACM.
  \or % cagov
  Crown in Right of Canada.
  \or %cagovmixed
  ACM.
  \or %licensedusgovmixed
  Copyright held by the owner/author(s). Publication rights licensed to
  ACM.
  \or %licensedcagovmixed
  Copyright held by the owner/author(s). Publication rights licensed to
  ACM.
  \or % othergov
  ACM.
  \or % licensedothergov
  \fi}
\def\@copyrightpermission{%
  \ifcase\acm@copyrightmode\relax % none
  \or % acmcopyright
   Permission to make digital or hard copies of all or part of this
   work for personal or classroom use is granted without fee provided
   that copies are not made or distributed for profit or commercial
   advantage and that copies bear this notice and the full citation on
   the first page. Copyrights for components of this work owned by
   others than ACM must be honored. Abstracting with credit is
   permitted. To copy otherwise, or republish, to post on servers or to
   redistribute to lists, requires prior specific permission
   and\hspace*{.5pt}/or  a fee. Request permissions from
   permissions@acm.org.
  \or % acmlicensed
   Permission to make digital or hard copies of all or part of this
   work for personal or classroom use is granted without fee provided
   that copies are not made or distributed for profit or commercial
   advantage and that copies bear this notice and the full citation on
   the first page. Copyrights for components of this work owned by
   others than the author(s) must be honored. Abstracting with credit
   is permitted.  To copy otherwise, or republish, to post on servers
   or to  redistribute to lists, requires prior specific permission
   and\hspace*{.5pt}/or  a fee. Request permissions from
   permissions@acm.org.
  \or % rightsretained
   Permission to make digital or hard copies of part or all of this work
   for personal or classroom use is granted without fee provided that
   copies are not made or distributed for profit or commercial advantage
   and that copies bear this notice and the full citation on the first
   page. Copyrights for third-party components of this work must be
   honored. For all other uses, contact the
   owner\hspace*{.5pt}/author(s).
  \or % usgov
   This paper is authored by an employee(s) of the United States
   Government and is in the public domain. Non-exclusive copying or
   redistribution is allowed, provided that the article citation is
   given and the authors and agency are clearly identified as its
   source.
  \or % usgovmixed
   ACM acknowledges that this contribution was authored or co-authored
   by an employee, or contractor of the national government. As such,
   the Government retains a nonexclusive, royalty-free right to
   publish or reproduce this article, or to allow others to do so, for
   Government purposes only. Permission to make digital or hard copies
   for personal or classroom use is granted. Copies must bear this
   notice and the full citation on the first page. Copyrights for
   components of this work owned by others than ACM must be
   honored. To copy otherwise, distribute, republish, or post,
   requires prior specific permission and\hspace*{.5pt}/or a
   fee. Request permissions from permissions@acm.org.
  \or % cagov
   This article was authored by employees of the Government of Canada.
   As such, the Canadian government retains all interest in the
   copyright to this work and grants to ACM a nonexclusive,
   royalty-free right to publish or reproduce this article, or to allow
   others to do so, provided that clear attribution is given both to
   the authors and the Canadian government agency employing them.
   Permission to make digital or hard copies for personal or classroom
   use is granted. Copies must bear this notice and the full citation
   on the first page.  Copyrights for components of this work owned by
   others than the Canadain Government must be honored. To copy
   otherwise, distribute, republish, or post, requires prior specific
   permission and\hspace*{.5pt}/or a fee. Request permissions from
   permissions@acm.org.
  \or % cagovmixed
   ACM acknowledges that this contribution was co-authored by an
   affiliate of the national government of Canada. As such, the Crown
   in Right of Canada retains an equal interest in the copyright.
   Reprints must include clear attribution to ACM and the author's
   government agency affiliation.  Permission to make digital or hard
   copies for personal or classroom use is granted.  Copies must bear
   this notice and the full citation on the first page. Copyrights for
   components of this work owned by others than ACM must be honored.
   To copy otherwise, distribute, republish, or post, requires prior
   specific permission and\hspace*{.5pt}/or a fee. Request permissions
   from permissions@acm.org.
  \or % licensedusgovmixed
   Publication rights licensed to ACM. ACM acknowledges that this
   contribution was authored or co-authored by an employee, contractor
   or affiliate of the United States government. As such, the
   Government retains a nonexclusive, royalty-free right to publish or
   reproduce this article, or to allow others to do so, for Government
   purposes only.
  \or % licensedcagovmixed
   Publication rights licensed to ACM. ACM acknowledges that this
   contribution was authored or co-authored by an employee, contractor
   or affiliate of the national government of Canada. As such, the
   Government retains a nonexclusive, royalty-free right to publish or
   reproduce this article, or to allow others to do so, for Government
   purposes only.
  \or % othergov
   ACM acknowledges that this contribution was authored or co-authored
   by an employee, contractor or affiliate of a national government. As
   such, the Government retains a nonexclusive, royalty-free right to
   publish or reproduce this article, or to allow others to do so, for
   Government purposes only.
  \or % licensedothergov
   Publication rights licensed to ACM. ACM acknowledges that this
   contribution was authored or co-authored by an employee, contractor
   or affiliate of a national government. As such, the Government
   retains a nonexclusive, royalty-free right to publish or reproduce
   this article, or to allow others to do so, for Government purposes
   only.
  \fi}
\endinput
%%
%% End of file `acmcopyright.sty'.

